Low-rank optimization with trace norm penalty

The paper addresses the problem of low-rank trace norm minimization. We propose an algorithm that alternates between fixed-rank optimization and rank-one updates. The fixed-rank optimization is characterized by an efficient factorization that makes the trace norm differentiable in the search space and the computation of duality gap numerically tractable. The search space is nonlinear but is equipped with a particular Riemannian structure that leads to efficient computations. We present a second-order trust-region algorithm with a guaranteed quadratic rate of convergence. Overall, the proposed optimization scheme converges super-linearly to the global solution while maintaining complexity that is linear in the number of rows and columns of the matrix. To compute a set of solutions efficiently for a grid of regularization parameters we propose a predictor-corrector approach that outperforms the naive warm-restart approach on the fixed-rank quotient manifold. The performance of the proposed algorithm is illustrated on problems of low-rank matrix completion and multivariate linear regression.

==> figures/matrix_completion/comparison_cost/readme.txt <==
Cost comparison
to solve f(X) + \lambda ||X||_*

n = 100;
m = 100;
r = 8;
f = .8;

stopping criterion,
tol = vtol = 1e-10
dg_tol = 1e-3
dg_vtol = 1e-5
maximum number of iterations allowed = 500


Lambda       1e-5     iters
 
TR           0.008  	65
FPCA         59.38      500
SI           0.01       500


Lambda        1            iters

TR            797.162       63                         
FPCA          805.162       500               
SI            799.796       71    

Lambda      10          iters

TR         7.39E3      63                    
FPCA       7.65E3     500     
SI         7.64E3       31                      



    


==> figures/matrix_completion/comparison_train_error/readme.txt <==

n = 150;
m = 300;
r = 10;
f = .5;
tol = 1e-10;
vtol = 1e-10;
lambda = 1e-5;
maximum iterations for algos = 500;

time,
our algo = 6.25 secs
FPCA = 2.469 secs
SVT = 16.8 secs
Soft impute = 13.79 secs

iterations,
our algo = 87
fpca = 239
SVT = 288
Soft impute = 500;



==> figures/matrix_completion/example/readme.txt <==
n = m = 100;
f = 0.8; 
r = 10;
lambda = 1e-5;
time = 2.11 secs

Stopping criterion,
tol = 1e-10;
vtol = 1e-10;
dg_tol = 1e-3;
dg_vtol = 1e-5;

Random initialization with p = 1;

Final, 
Duality gap = 1.0420e-08
Relative duality gap = 1.0479e-06;
cost = f(X) + \lambda ||X||_* = 0.009
total reconstruction (test + train) square error = 4.96168e-10;
Relative reconstruction (test + train) error = 6.8635e-08;
sigma - lambda = 8.27413e-12;
# iterations = 88;


Reconstruction ability of the algorithm as lambda \tends to 0 with same intialization

lambda       relative reconstruction error         optimal rank

10             0.0633285                                   10
1e-2           7.42679e-05                                  10
1e-5           6.8635e-08                                 10
1e-8           6.89521e-11                                10

==> figures/matrix_completion/regpath_example/readme.txt <==
Regularization path information

n = m = 100;
r = 10;
f = 0.8; 20% missing entries
lambda_max  = 1000;
lambda_min = 1e-3; 
gamma = 0.95; 

stopping criterion,
tol = 1e-10;
vtol = 1e-10;
dg_vtol = 1e-5;


Information,

# of lambda values = 270;
# of iterations = 766;

time = 38.60 secs;




==> figures/matrix_completion/scaling_test/readme.txt <==
Runs = 3

Scaling test

n = m = [200 600 1000 1400 1800 2200]
r = 10
maximum number of iterations = 500;
lambda = 1e-5 for TR, FPCA and SoftImpute
For SVT, details suggested by the paper

stopping criterion, 
tol = 1e-10
vtol = 1e-10
dg_tol = 1e-3
dg_vtol = 1e-5


n     # known entries     f

200   18409               .46               
600   66676               .19
1000  120000              .12
1400  176184              .09
1800  234380              .07
2200  294134              .06



==> figures/multiclass_classification/example/readme.txt <==
n = 5000
q = 120
k = 100
r = 10
lambda = 1e-5
objective function is f(W)/nk + lambda ||W||_* 

stopping criterion,
tol = 1e-10
vtol = 1e-10
dg_tol = 1e-3
dg_vtol = 1e-5

# iterations = 146 
final cost f(W)/nk + lambda||X||_* = 0.011
Recovered cost = f(W)/nk = 2.56e-8
duality gap = 1.33e-10
sigma - lambda = 1.11e-13



==> figures/multivariate_regression/snr_1/readme.txt <==
Multivariate linear regression 

n = 5000
q = 120
k = 100

r = 5

70/30 train/test split

SNR = norm(Y,'fro')/norm(Noise,'fro')

SNR = 1

lambda_max = 10
lambda_min = 1e-5
max ranks = 30
gamma = .95

stopping criterion, 
dg_vtol = 1e-2
dg_tol = 1e-2
smax_tol = 1e-2

tol = 1e-10
vtol = 1e-10


total time = 672.4097 seconds
total iterations = 800
total lambda values = 91


best test rmse = 0.0707 at 
rank = 22 and lambda = 0.1095

==> figures/multivariate_regression/snr_1000/readme.txt <==
Multivariate linear regression 

n = 5000
q = 120
k = 100

r = 5

70/30 train/test split

SNR = norm(Y,'fro')/norm(Noise,'fro')

SNR = 1000

lambda_max = 10
lambda_min = 1e-5
max ranks = 30
gamma = .95

stopping criterion, 
dg_vtol = 1e-2
dg_tol = 1e-2
smax_tol = 1e-2

tol = 1e-10
vtol = 1e-10


total time = 26.84 seconds
total iterations = 450
total lambda values = 270


best test rmse = 0.0117 at 
rank = 5 and lambda = .00455

==> figures/multivariate_regression/snr_point_1/readme.txt <==
Multivariate linear regression 

n = 5000
q = 120
k = 100

r = 5

70/30 train/test split

SNR = norm(Y,'fro')/norm(Noise,'fro')

SNR = 0.1

lambda_max = 10
lambda_min = 1e-5
max ranks = 30
gamma = .95

stopping criterion, 
dg_vtol = 1e-2
dg_tol = 1e-2
smax_tol = 1e-2

tol = 1e-10
vtol = 1e-10


total time = 88.738 seconds
total iterations = 488
total lambda values = 48


best test rmse = 0.19199 at 
rank = 15 and lambda = 1.15982
